Concavifiability and convergence: necessary and sufficient conditions for gradient descent analysis

Convergence of the gradient descent algorithm has been attracting renewed interest due to its utility in deep learning applications. Even as multiple variants of gradient descent were proposed, the assumption that the gradient of the objective is Lipschitz continuous remained an integral part of the analysis until recently. In this work, we look at convergence analysis by focusing on a property that we term as concavifiability, instead of Lipschitz continuity of gradients. We show that concavifiability is a necessary and sufficient condition to satisfy the upper quadratic approximation which is key in proving that the objective function decreases after every gradient descent update. We also show that any gradient Lipschitz function satisfies concavifiability. A constant known as the concavifier analogous to the gradient Lipschitz constant is derived which is indicative of the optimal step size. As an application, we demonstrate the utility of finding the concavifier the in convergence of gradient descent through an example inspired by neural networks. We derive bounds on the concavifier to obtain a fixed step size for a single hidden layer ReLU network.

==> data_bndFig.csv <==
alpha4_x,alpha4_y,alpha3_x,alpha3_y,alpha2_x,alpha2_y,alpha1_x,alpha1_y
1,15.0381927087475,1,15.0381927087475,1,15.0381927087475,1,15.0381927087475
2,6.93563010746385,2,14.1164208476272,2,5.94861904129188,2,13.6169191867955
3,4.17967429390509,3,13.2731432915259,3,3.56854322958847,3,12.3740637944597
4,3.11431605266424,4,12.4956502040085,4,2.77337514993854,4,11.2565573898091
5,2.65194716925288,5,11.7639388350689,5,2.44576576857454,5,10.2684411149417
6,2.4101338028861,6,11.0853406646745,6,2.25685506560698,6,9.39549512637118
7,2.25042611742827,7,10.4613616193613,7,2.11347250356622,7,8.6280171433811
8,2.12693375706423,8,9.88003333244469,8,1.99655142581221,8,7.94924421262077
9,2.02372384427863,9,9.34246396945613,9,1.88888014425175,9,7.35341508619032
10,1.93021102838521,10,8.84913472961862,10,1.78643587707296,10,6.81656083197951
11,1.84352557757207,11,8.39217748321533,11,1.68229920015487,11,6.34955139071598
12,1.75476365584352,12,7.97207736122433,12,1.58914157278357,12,5.93784822363485
13,1.66811931515755,13,7.5850325216784,13,1.50338992663546,13,5.57364357388311
14,1.58907972133777,14,7.22161303467455,14,1.4225657084144,14,5.25064564234677
15,1.51522039551511,15,6.88627236347959,15,1.34582419801386,15,4.95847681858752
16,1.44511815063436,16,6.57952560522105,16,1.27354196169467,16,4.69445155677171
17,1.37907040334023,17,6.29380389165653,17,1.2075539814678,17,4.45548743752594
18,1.31624388865595,18,6.03176570896903,18,1.14536855316227,18,4.23998439336686
19,1.2575094515949,19,5.78762110474081,19,1.08616146135575,19,4.04618755496131
20,1.20281298145227,20,5.56257136945169,20,1.02406822894786,20,3.8714950232497
21,1.14939396910232,21,5.35450017948148,21,0.965180615927685,21,3.71444017471768
22,1.09964593351482,22,5.15923222114207,22,0.911310508739125,22,3.57413237400776
23,1.0475857087753,23,4.97649668960384,23,0.86494635177782,23,3.44785430882251
24,0.996345325542949,24,4.8046226634405,24,0.822018962330093,24,3.333550091429
25,0.947284245799128,25,4.64243586234197,25,0.782840362507363,25,3.2308764670593
26,0.903641467446097,26,4.49098640774867,26,0.745424364904617,26,3.13724537084904
27,0.865005493074729,27,4.34944442548943,27,0.709353238890645,27,3.05185965629162
28,0.828680929851286,28,4.21657659465369,28,0.674517360983853,28,2.97398810332523
29,0.795130750049313,29,4.09255774525522,29,0.64076210046345,29,2.90258186537372
30,0.763554159390776,30,3.97661938890921,30,0.609606405353218,30,2.83743096943494
31,0.73311660704252,31,3.86770091980421,31,0.582705669914062,31,2.77803712743763
32,0.703164252834015,32,3.76609507605813,32,0.559316978539733,32,2.72338264389555
33,0.673523850364779,33,3.67164941005249,33,0.538023744972277,33,2.67322960033142
34,0.645133623526646,34,3.58342430951726,34,0.517310601372244,34,2.62690550383858
35,0.618941441365207,35,3.50101576622459,35,0.499199223710329,35,2.58428853258023
36,0.594918312142297,36,3.42349806420568,36,0.482554978671531,36,2.54470688833011
37,0.574045440127207,37,3.35082895163473,37,0.467815563847717,37,2.50764235326312
38,0.554963630217557,38,3.2829887116922,38,0.453465281416111,38,2.4731265953303
39,0.537403587071235,39,3.21945741514458,39,0.440115499364478,39,2.44108611778701
40,0.520685286076806,40,3.15941415302186,40,0.428014348547725,40,2.41109879778707
41,0.504869545419338,41,3.10274934802082,41,0.417294888442781,41,2.38305414157287
42,0.490272337300245,42,3.04931813530911,42,0.40738095707656,42,2.35673045190192
43,0.477044888062705,43,2.99884397035427,43,0.397887554685769,43,2.33189837010112
44,0.465337090280408,44,2.95118025854504,44,0.389312051605117,44,2.30813811349351
45,0.454301336628949,45,2.90619814458638,45,0.381476094647516,45,2.28503817338201
46,0.443237839966117,46,2.86365441394879,46,0.374451306242328,46,2.26244871344595
47,0.43272531282723,47,2.82350479551544,47,0.368091378846586,47,2.24101699520267
48,0.423149168924533,48,2.78544356767542,48,0.362442335877176,48,2.22059549445648
49,0.414598743440179,49,2.7494977089485,49,0.357509298725528,49,2.20113471268409
50,0.406109637242712,50,2.71544708827209,50,0.353069479655057,50,2.18227107037377
51,0.398315664043913,51,2.68319111403982,51,0.349008985163636,51,2.1638820782513
52,0.390922090140615,52,2.65250933156132,52,0.345354035502193,52,2.14599723869519
53,0.384123788692191,53,2.62348560155074,53,0.341884724011381,53,2.12856390782343
54,0.377970741026904,54,2.59587452982219,54,0.338538029359726,54,2.11180804785867
55,0.372347597268554,55,2.56958775254394,55,0.335519048871615,55,2.09568810115057
56,0.367218025043373,56,2.54438841475889,56,0.332688734391943,56,2.07987485056154
57,0.362509889338634,57,2.52029540168743,57,0.329874374453947,57,2.06443287304218
58,0.358362176891481,58,2.49736785594219,58,0.327298343686368,58,2.04944342112854
59,0.35461467618454,59,2.47543972056713,59,0.324920003384638,59,2.03477886216475
60,0.351104914381926,60,2.45448348368605,60,0.322704813519716,60,2.02038013352724
61,0.347889217899618,61,2.43438632684841,61,0.320592008456271,61,2.00616669436601
62,0.344905326705029,62,2.41513986334061,62,0.318398097591666,62,1.99205203053191
63,0.342038875339076,63,2.39667664700034,63,0.316207908587811,63,1.97800665664114
64,0.33935025735339,64,2.37903978108958,64,0.314094109004487,64,1.96415427173527
65,0.336820003795823,65,2.36202694694706,65,0.312127250780116,65,1.95057111234948
66,0.334486512711564,66,2.34565307412733,66,0.310193821564885,66,1.93738718011484
67,0.332129964776288,67,2.32992205530186,67,0.308168087967445,67,1.92448240017398
68,0.329912707021117,68,2.31461688541161,68,0.306224623237877,68,1.91121253105183
69,0.327825845821783,69,2.29944266656503,69,0.304288427563916,69,1.89817320366979
70,0.325842433655179,70,2.28429418387146,70,0.302196926867273,70,1.88543168556275
71,0.323886631951509,71,2.26961094146907,71,0.30001587349073,71,1.87287170963883
72,0.322037267980998,72,2.25544133865151,72,0.298029873586394,72,1.8604207736791
73,0.320271659993862,73,2.24172284919314,73,0.296111775639316,73,1.84801601614415
74,0.318329493954109,74,2.22842518824568,74,0.294124211956645,74,1.83569996279549
75,0.316437751295633,75,2.21549766292382,75,0.292089886075949,75,1.82283213993001
76,0.314675324370814,76,2.2028873220399,76,0.29010028920886,76,1.80998464770815
77,0.313023048823954,77,2.19058822907989,77,0.288220537643573,77,1.79735472164239
78,0.311363049030504,78,2.17848764476884,78,0.286326310228695,78,1.7845935072368
79,0.3096151351796,79,2.16669488921881,79,0.284485399313579,79,1.77181134837704
80,0.307925053418881,80,2.15504101728881,80,0.28273632291111,80,1.75937180119913
81,0.306271806437639,81,2.14367308724946,81,0.280998044671478,81,1.74718118807075
82,0.304644950497259,82,2.13246680208017,82,0.279351380463292,82,1.73511585071434
83,0.30286279278396,83,2.12146112589305,83,0.277752044599222,83,1.72308938638783
84,0.301017337215102,84,2.1107472152089,84,0.276117219865181,84,1.71112896129891
85,0.299295985646739,85,2.10029184680177,85,0.274535335823227,85,1.69916956457555
86,0.297634957392888,86,2.09001186852411,86,0.272978603210762,86,1.68737823909277
87,0.296047804728928,87,2.07985921502186,87,0.271455981845977,87,1.67584316227409
88,0.294468252768189,88,2.06981923422685,88,0.269853178937815,88,1.66450113119635
89,0.292731345778144,89,2.05999671285345,89,0.268309557347445,89,1.65334909041637
90,0.290995965749382,90,2.05033982216626,90,0.266839019458276,90,1.64242993990974
91,0.289365524779253,91,2.04082184720348,91,0.265368853706634,91,1.63167698560348
92,0.287729972413477,92,2.03143971442026,92,0.263943986462674,92,1.62109456327055
93,0.286087426716703,93,2.02219583804178,93,0.262510521443625,93,1.61076135437177
94,0.284482568420925,94,2.01297940330525,94,0.261113215788585,94,1.60005800081785
95,0.282906290279336,95,2.00386732468991,95,0.259649319218419,95,1.58956437004731
96,0.281410147545414,96,1.99482820994436,96,0.258265939433518,96,1.57935554119338
97,0.279974382358258,97,1.98575462505962,97,0.25692449506798,97,1.56925670078469
98,0.278593604516457,98,1.97678614820356,98,0.255611374236637,98,1.55898846768756
99,0.277223422201524,99,1.967918694514,99,0.254303530854689,99,1.54876554726146
100,0.275841803219208,100,1.95911933433199,100,0.253012780014842,100,1.53871331806817


==> data_scales.csv <==
a5_x,a5_y,a4_x,a4_y,a3_x,a3_y,a2_x,a2_y,a1_x,a1_y
1,21.9437302232081,1,21.9437302232081,1,21.9437302232081,1,21.9437302232081,1,21.9437302232081
2,10.3469058091998,2,4.27833818488584,2,10.1712531479393,2,15.2337923991747,2,18.3753858094759
3,9.0655189046339,3,2.69233016983067,3,5.94809937509878,3,11.0872419493763,3,15.5628537508378
4,4.07608819963096,4,2.2893602069815,4,4.02561053983459,4,8.44198425917715,4,13.2963994281645
5,3.63299184567029,5,2.0179324833272,5,3.10295511162602,5,6.65262681401231,5,11.4970883032386
6,2.33146595513015,6,1.78783083447872,6,2.66839753576952,6,5.38473072760562,6,10.0268971921932
7,2.58503604237267,7,1.58081342366374,7,2.39471374002065,7,4.48087039123159,7,8.81240744329076
8,2.13930096174274,8,1.39193315394452,8,2.20121686638927,8,3.81886395810075,8,7.81304678838522
9,2.88191098233929,9,1.21978731649714,9,2.04845429494237,9,3.35887741612789,9,6.96793258052839
10,2.40396226036396,10,1.0724233814392,10,1.91995135915902,10,3.0393915770769,10,6.26556742859159
11,3.38556984490955,11,0.949434470573732,11,1.80333593835487,11,2.80686970034562,11,5.6607812282119
12,2.63194382479383,12,0.843855671664045,12,1.69561621104124,12,2.62094915694849,12,5.14249636463602
13,3.72920098307204,13,0.754647273950231,13,1.59538571836531,13,2.4674376402094,13,4.71135029766384
14,2.59487327536291,14,0.680440125734167,14,1.49944699026197,14,2.34388402649723,14,4.33834363997965
15,3.60586653665734,15,0.619240330433053,15,1.40625999970008,15,2.239662785651,15,4.00885014597984
16,2.44249301845985,16,0.566920950980578,16,1.31634529716822,16,2.14840835206706,16,3.73171502698999
17,3.34022441470243,17,0.522202722087068,17,1.23206414334601,17,2.0667915898515,17,3.50234948526864
18,2.27919220483862,18,0.483637743186492,18,1.15554487945433,18,1.99381153616876,18,3.30931798321786
19,3.1467771369277,19,0.451513040505578,19,1.08355958147601,19,1.92687668941313,19,3.14607805549818
20,2.13489887654045,20,0.423454666133557,20,1.01674306018556,20,1.86488032817172,20,3.00745137744719
21,2.89158765600157,21,0.398420781093797,21,0.954737205567567,21,1.80683016974902,21,2.8860831282729
22,1.97734074351164,22,0.377824092923611,22,0.898830684883442,22,1.75050893184682,22,2.77854374081483
23,2.69140032461433,23,0.360878771367456,23,0.848945623356721,23,1.69684169072692,23,2.68014618455546
24,1.85350417667135,24,0.346774292707633,24,0.80257447657345,24,1.64481689519976,24,2.59145525007125
25,2.47854663478815,25,0.334850320566309,25,0.760002836676752,25,1.59475681328639,25,2.51140295508785
26,1.76001375947696,26,0.324298284625818,26,0.720459510719681,26,1.54571210735217,26,2.43967823786015
27,2.35092696361763,27,0.314355643679803,27,0.684160688042163,27,1.4983987218083,27,2.37486217836058
28,1.66102407015386,28,0.305208058120661,28,0.651389631326561,28,1.45096029345868,28,2.3152979903678
29,2.18885760791986,29,0.297438273683352,29,0.621272414108887,29,1.40531895736863,29,2.26081162589378
30,1.55316237290705,30,0.290740924248245,30,0.593101885225669,30,1.3603666659721,30,2.21023138073227
31,2.07081133969473,31,0.284853405752903,31,0.567980964178927,31,1.31637024773325,31,2.16297111033549
32,1.46840358069648,32,0.279542305081778,32,0.545086762827165,32,1.27364465400498,32,2.11858193250431
33,1.96202599624429,33,0.275019904189539,33,0.523826979616197,33,1.23307450385423,33,2.07710213411413
34,1.36695569499301,34,0.270937359426221,34,0.503344762756725,34,1.1946431184459,34,2.03794630055619
35,1.84918078804646,35,0.267017193889656,35,0.484863627950322,35,1.15619879035826,35,2.00104287071511
36,1.29077010212562,36,0.263265978222785,36,0.467364952926475,36,1.1197369840147,36,1.96594408300233
37,1.70583927341698,37,0.259149858974646,37,0.451573797944048,37,1.08487373127859,37,1.93231518031347
38,1.17109914652367,38,0.255389131227656,38,0.437095274864627,38,1.05070559069361,38,1.89974700445175
39,1.54928705750284,39,0.25156582433683,39,0.423503595579228,39,1.01742129678393,39,1.86854148345232
40,1.06186673585358,40,0.248240814578675,40,0.4111135323456,40,0.985829822251524,40,1.83843016046641
41,1.39614008778041,41,0.244999302597654,41,0.399614201323944,41,0.955382286226898,41,1.80909039286452
42,1.03546485795282,42,0.241737722014834,42,0.389248531652189,42,0.92689171866695,42,1.780217113679
43,1.36966455611245,43,0.238488099365861,43,0.379763139956597,43,0.90032937119168,43,1.75197057804445
44,0.9988564550009,44,0.235474645295726,44,0.371157725565302,44,0.875460904367983,44,1.72442973492132
45,1.29406481434141,45,0.232746804423357,45,0.363479924547126,45,0.850588119234024,45,1.69744368274827
46,0.952230965822876,46,0.229863321574527,46,0.356288088101266,46,0.826370036920697,46,1.67082030669222
47,1.22218720874327,47,0.22699288482313,47,0.349853706104798,47,0.803622137023634,47,1.64464070138902
48,0.898861485538475,48,0.224045671240861,48,0.343512628729399,48,0.781587370310047,48,1.61917205672139
49,1.13320574348593,49,0.221156929919183,49,0.337778261005164,49,0.760478670712669,49,1.59440178847075
50,0.834179115154665,50,0.218346193077767,50,0.33254712622684,50,0.739817051827143,50,1.56980995284199
51,1.06962984794969,51,0.215710187661428,51,0.32751953647156,51,0.720366977259099,51,1.54537649606673
52,0.810010246918661,52,0.212666814455388,52,0.322406470984371,52,0.701511676815655,52,1.52154744614037
53,1.04929821344912,53,0.209673959043295,53,0.317684800086372,53,0.683433988443501,53,1.49772407991986
54,0.790287339482152,54,0.206743064867344,54,0.313270816551865,54,0.666346568570832,54,1.47403241712175
55,1.04237778471471,55,0.203636710474052,55,0.309231897757287,55,0.649812704810646,55,1.45073510188307
56,0.783019649507877,56,0.200600321260649,56,0.305460496958503,56,0.634101050717983,56,1.427674659343
57,1.02449896337909,57,0.197203023971216,57,0.301895808562714,57,0.61902408498224,57,1.40499451469533
58,0.781748362519302,58,0.193760245007446,58,0.298523075007865,58,0.604665933259593,58,1.38231798118146
59,1.0365655712751,59,0.190479911945613,59,0.295402474749102,59,0.591101404364261,59,1.36004096250883
60,0.790728954617873,60,0.187621812095165,60,0.292495579757626,60,0.57816701465715,60,1.33809736420705
61,1.05076907040772,61,0.184902611743312,61,0.28971901445126,61,0.565896842383452,61,1.31598494264429
62,0.79593522611256,62,0.182180993853878,62,0.287159010751984,62,0.554260549375132,62,1.29435170176127
63,1.05415989045967,63,0.179577674061573,63,0.284799897037576,63,0.543154381353613,63,1.27340522847909
64,0.797792885959243,64,0.177044042298297,64,0.282542267036476,64,0.53218740566503,64,1.25299083845137
65,1.04259071593887,65,0.17450961550892,65,0.280412426131081,65,0.521495059773489,65,1.23290730837615
66,0.797368980894135,66,0.171856984368995,66,0.278388441123425,66,0.511086576006692,66,1.21346151207862
67,1.05996221071351,67,0.169301290545858,67,0.276459313552335,67,0.501264084939663,67,1.19434500639465
68,0.824562592499097,68,0.166865186477489,68,0.274427362753292,68,0.491898625812047,68,1.17522622846275
69,1.0958256025236,69,0.164594948212363,69,0.272447980505987,69,0.482597663792522,69,1.15623442586969
70,0.835109445554112,70,0.162382755507871,70,0.270491684465594,70,0.4738600627061,70,1.1378818991686
71,1.11570539173742,71,0.160116239734277,71,0.268500093619814,71,0.465521773698415,71,1.12014866486284
72,0.845477067743425,72,0.158028662179703,72,0.266643373449944,72,0.457526384157133,72,1.10263939372874
73,1.1297937998157,73,0.156027629012943,73,0.264782141637622,73,0.450000126433513,73,1.08558365702641
74,0.846922512332191,74,0.154059235732006,74,0.262923147527077,74,0.442744971910535,74,1.06832182032917
75,1.13156368418364,75,0.151948439346409,75,0.261059389963871,75,0.435617780668426,75,1.0515320261113
76,0.844864530015724,76,0.149852852686004,76,0.259122520792305,76,0.428867743588728,76,1.03470726430687
77,1.12929212199959,77,0.147937106247091,77,0.257296643377071,77,0.422400222426613,77,1.0184014599069
78,0.848191462217635,78,0.146155421808796,78,0.255600684059662,78,0.416175653363876,78,1.00254399572327
79,1.1537533396602,79,0.144410065804522,79,0.253976506020196,79,0.410255367313229,79,0.986911874182498
80,0.860215581039483,80,0.142639573656479,80,0.252349902362975,80,0.404509548131668,80,0.971549484383151
81,1.164653664619,81,0.140813718574888,81,0.250801329307485,81,0.399025783908519,81,0.956638373173603
82,0.874995764651703,82,0.139101008761758,82,0.249313483093154,82,0.393866951647083,82,0.942273643448107
83,1.19056028576045,83,0.137443311901173,83,0.247841639192618,83,0.388893433808459,83,0.92839430642305
84,0.904885707510561,84,0.135679509246713,84,0.246471356052723,84,0.38415350894208,84,0.914905389872328
85,1.240474646028,85,0.133837324538299,85,0.245110437900072,85,0.379681089724998,85,0.90186436051626
86,0.93668529794142,86,0.132011347948016,86,0.243725172996371,86,0.375425323174785,86,0.889330891058389
87,1.27108733371297,87,0.13029721946007,87,0.242367939251903,87,0.3713696313634,87,0.876964794762209
88,0.965797625679856,88,0.128611505599184,88,0.240971687797979,88,0.36750669364496,88,0.86476985927382
89,1.31876739714929,89,0.126977818635395,89,0.239588873264091,89,0.363739418868915,89,0.852280179130311
90,1.00082581884591,90,0.125169258364042,90,0.238158741440563,90,0.36016489973815,90,0.840054745295582
91,1.37840481955099,91,0.123486958430109,91,0.236687289846397,91,0.356817211950523,91,0.82813426212941
92,1.04298304808334,92,0.121913274649585,92,0.235211080752553,92,0.353601031084366,92,0.816662250495712
93,1.43940341705066,93,0.12029433392277,93,0.233800545767403,93,0.350360168818378,93,0.805467830530283
94,1.08782725183985,94,0.118787712212312,94,0.232356015230982,94,0.347201200819968,94,0.79439951896597
95,1.49659195703371,95,0.117183173275522,95,0.230860830309731,95,0.344187529621845,95,0.783290896482806
96,1.13627067684807,96,0.115711078919453,96,0.229422543970678,96,0.341237025954955,96,0.772462387364236
97,1.59926169291417,97,0.114276855268533,97,0.228052735337538,97,0.338416365055134,97,0.761985081649231
98,1.20172624937913,98,0.112800734930616,98,0.226717143236839,98,0.335669012067064,98,0.751694328915189
99,1.68211443575298,99,0.111282621647383,99,0.225479777823202,99,0.332977187576584,99,0.741448463786753
100,1.27646314411134,100,0.109880231714774,100,0.224246695710122,100,0.330317403200618,100,0.731526498028723


==> sup_datScaled10k5N10000.csv <==
a5_x,a5_y,a4_x,a4_y,a3_x,a3_y,a2_x,a2_y,a1_x,a1_y
1,21.3722533945507,1,21.3722533945507,1,21.3722533945507,1,21.3722533945507,1,21.3722533945507
2,8.5697277658804,2,2.00693718178384,2,8.14802678877317,2,13.8762763892728,2,17.3903022194257
3,12.9613591991048,3,1.56517035550075,3,3.52072943364137,3,9.23211201750381,3,14.2467718067618
4,5.3183995727197,4,1.402844645264,4,2.06982072236451,4,6.2240281454474,4,11.7241082842251
5,7.42977422046865,5,1.29696753319822,5,1.67097159135748,5,4.31249227948417,5,9.67731104963061
6,4.02128011823732,6,1.20785129772771,6,1.51824749670322,6,3.13380874636847,6,8.00925290673342
7,4.96426671948312,7,1.12526341328866,7,1.42807218701506,7,2.44240592188308,7,6.64645665737424
8,3.09841730427893,8,1.04612241631847,8,1.36004531332001,8,2.04244279128714,8,5.54801181339727
9,3.67964662229248,9,0.972704194438004,9,1.30339129939655,9,1.80804102441406,9,4.66760232726748
10,2.55696636416274,10,0.906057664964383,10,1.25294716399375,10,1.6638506141,10,3.9659020790757
11,3.00293997587604,11,0.846123323300701,11,1.20591376316007,11,1.56943967030225,11,3.40971403013937
12,2.17051412877814,12,0.793879223756913,12,1.16176548025874,12,1.50220616282308,12,2.97587789556915
13,2.49970573247461,13,0.747879236449761,13,1.11890952237106,13,1.4507212035754,13,2.63972195382182
14,1.87850485734283,14,0.707321219234557,14,1.07741771030995,14,1.40841033234063,14,2.3782495304749
15,2.15449593899486,15,0.671417052855017,15,1.03753640129317,15,1.37192607923388,15,2.1753315393905
16,1.6754494309109,16,0.639659822062768,16,0.998463045314421,16,1.33977998701959,16,2.01779251051053
17,1.93690765106504,17,0.610938015545422,17,0.96150419058326,17,1.31050417638036,17,1.89447651261674
18,1.51977008685496,18,0.584235454327268,18,0.927249270392163,18,1.28319376054118,18,1.79663438852546
19,1.7738085348124,19,0.559419408652141,19,0.895002603532158,19,1.25715409697807,19,1.71872242335229
20,1.4095875465278,20,0.535875466952712,20,0.863895451900401,20,1.23226013729718,20,1.656117760703
21,1.67431587964698,21,0.513016201660085,21,0.834361098564439,21,1.20845034639819,21,1.6046716686802
22,1.34102561356494,22,0.490298700235622,22,0.806687376849192,22,1.18518939929814,22,1.56155454098806
23,1.61251177775136,23,0.468987686674566,23,0.781027443276621,23,1.16256650689749,23,1.52517886755435
24,1.30353290985212,24,0.448570383792061,24,0.756940881347734,24,1.14024772590791,24,1.49382861371728
25,1.59084942526157,25,0.428962437337077,25,0.734604349218022,25,1.11832487514338,25,1.46615121431652
26,1.29735190163268,26,0.410713214822234,26,0.713443101268268,26,1.09699754946709,26,1.44141704439909
27,1.60226268010923,27,0.393892691380794,27,0.69391791380102,27,1.0761277806052,27,1.41898487894107
28,1.3038606156811,28,0.378039733567616,28,0.675645222588377,28,1.05565085714864,28,1.39851217359177
29,1.61859038892532,29,0.363792182411585,29,0.658404322494854,29,1.03538318110672,29,1.37967689661354
30,1.3114984080395,30,0.350761813719151,30,0.642443469057452,30,1.015376285349,30,1.36213414092164
31,1.63263947425951,31,0.338960451289209,31,0.627342229050423,31,0.995874335850864,31,1.34560105306348
32,1.31592861373322,32,0.32790659169567,32,0.612759466451291,32,0.977039988723234,32,1.32981086108946
33,1.6431137414913,33,0.317393244577399,33,0.598951893279745,33,0.958854317116374,33,1.31478859943627
34,1.3257239374571,34,0.307848793460751,34,0.585549310650305,34,0.941325633026812,34,1.30035551797698
35,1.65795331176462,35,0.299310699732539,35,0.572859510980326,35,0.924515777143829,35,1.28635135637321
36,1.34583132911864,36,0.291425259083874,36,0.56056712806189,36,0.90815532856573,36,1.27279863391527
37,1.68877887767936,37,0.284067563705785,37,0.548359571030311,37,0.89218556900404,37,1.25955398937232
38,1.36535091573299,38,0.277096386659872,38,0.536384780535908,38,0.876458721593922,38,1.24662290450034
39,1.71289421499611,39,0.27038054026612,39,0.524663327709281,39,0.861071195305998,39,1.23403793605451
40,1.3804582853099,40,0.264039681794273,40,0.513288366516477,40,0.845925812324772,40,1.22177953014336
41,1.72660785259682,41,0.257950722352322,41,0.502327783058031,41,0.831191854633686,41,1.20960843190832
42,1.39210532502879,42,0.252252146495955,42,0.491529469214146,42,0.81716507305173,42,1.19767118729652
43,1.73840463609906,43,0.246962066478915,43,0.480945419980147,43,0.803529206065966,43,1.18586584968446
44,1.39276366038669,44,0.242145488366451,44,0.47029538695962,44,0.79038589814905,44,1.17431996968191
45,1.72458490563256,45,0.23772151581805,45,0.460002780293647,45,0.777697797632199,45,1.16289562834959
46,1.38148807465009,46,0.233436813359177,46,0.450256481337824,46,0.765447193137129,46,1.15142072158507
47,1.70310079473317,47,0.229375797196779,47,0.440911841865127,47,0.753632990161371,47,1.1401219733214
48,1.36362737006731,48,0.225527029130358,48,0.431943499870056,48,0.742264569940344,48,1.12897837190562
49,1.6824102877626,49,0.221875560951982,49,0.423183482787688,49,0.731084795884132,49,1.11792692082991
50,1.34272445389213,50,0.218340534548034,50,0.414701822486046,50,0.720396060744738,50,1.10711037301804
51,1.64869335871998,51,0.215006086453376,51,0.406443300522184,51,0.71019636944726,51,1.09638617741354
52,1.32341666051623,52,0.211868227861804,52,0.39854938698275,52,0.700350816662522,52,1.08583717466278
53,1.62753001807128,53,0.208898612155648,53,0.390921188783865,53,0.690864465305239,53,1.07540505743915
54,1.307287836508,54,0.206106129715719,54,0.383708653029701,54,0.681537567974515,54,1.06502694554403
55,1.60522392062044,55,0.203516797641528,55,0.376838780976224,55,0.67246426099219,55,1.05467959967758
56,1.29119991523925,56,0.201072733814257,56,0.370224037930585,56,0.663760256549571,56,1.04439668666271
57,1.58474313275514,57,0.198675665635559,57,0.363847561742662,57,0.655407651700567,57,1.0342075948539
58,1.28531528766119,58,0.19632710643861,58,0.357722421079439,58,0.647334556706056,58,1.02407994416774
59,1.57829754861613,59,0.194097413875867,59,0.351759743857575,59,0.639537967016263,59,1.01406721936049
60,1.28151833066399,60,0.191962520389921,60,0.345815971569186,60,0.631891134061308,60,1.00422195002627
61,1.56901625187408,61,0.189953517131718,61,0.340173166850199,61,0.624333767734751,61,0.994523621120326
62,1.28207994399897,62,0.187973995110961,62,0.33479450746477,62,0.617005777310544,62,0.984988826505655
63,1.57039357567697,63,0.186078992290079,63,0.329610936453978,63,0.609825765813773,63,0.975649070980924
64,1.28430337291848,64,0.184225896689481,64,0.324611312121659,64,0.602878784748952,64,0.966475915700031
65,1.56889556101151,65,0.182424864417581,65,0.319744947063992,65,0.596023009043666,65,0.957455602652556
66,1.28543857187232,66,0.180716904662396,66,0.315011929879587,66,0.58933647946172,66,0.948597606671245
67,1.57129773200664,67,0.178994118829296,67,0.310490691076166,67,0.582874100718888,67,0.939963862997398
68,1.28518414527286,68,0.177306099781281,68,0.306207605849232,68,0.576503135430132,68,0.931460419467863
69,1.5659332382299,69,0.175681727539717,69,0.302160171377381,69,0.570175148410415,69,0.923063000040263
70,1.28814252303921,70,0.174108833818693,70,0.298293514902943,70,0.563927558852558,70,0.914765181511509
71,1.56937193298069,71,0.172537371067297,71,0.294570969966708,71,0.557807478822515,71,0.906598983088409
72,1.29311027751528,72,0.171023104724684,72,0.290915096935082,72,0.55171911988293,72,0.898533303504166
73,1.57280208135174,73,0.169606561430337,73,0.287350091506628,73,0.545576895637239,73,0.890562800663694
74,1.29570281590068,74,0.168257260885673,74,0.283838693556514,74,0.539510955277285,74,0.882610200130987
75,1.57388927229703,75,0.166918495532405,75,0.280422771804684,75,0.533549309799916,75,0.874761806424692
76,1.29772790395314,76,0.165664264309025,76,0.277120331744866,76,0.527704893442239,76,0.866970738045946
77,1.57425132644056,77,0.164417595141613,77,0.273894272370562,77,0.52198321335022,77,0.859228529131959
78,1.30941335417436,78,0.163201345544279,78,0.270763457532301,78,0.516352295795203,78,0.851533889023175
79,1.59716105992097,79,0.161997730704746,79,0.267693834552746,79,0.510795770573118,79,0.843921302411173
80,1.32874586873425,80,0.160804535243951,80,0.264639812663173,80,0.5053214698294,80,0.836512125079308
81,1.61231289574645,81,0.159591662223322,81,0.261648686217547,81,0.499933069738199,81,0.829270358498092
82,1.3410836010336,82,0.158412484240179,82,0.258745924889322,82,0.494575775315308,82,0.822165306708974
83,1.63758694372167,83,0.157225553437684,83,0.255957526578114,83,0.489247217314019,83,0.815183232906862
84,1.36057564625786,84,0.156016451722261,84,0.253236106446851,84,0.483867970193633,84,0.808284426336683
85,1.63838497505544,85,0.154819088086774,85,0.250587608436052,85,0.478524647681364,85,0.801463716143055
86,1.36451359603457,86,0.153655158129968,86,0.248054268432931,86,0.473225823324919,86,0.794774820296129
87,1.67989005537561,87,0.152499486803831,87,0.245607306449249,87,0.468018050570146,87,0.788211829652945
88,1.39096297537479,88,0.151356071317868,88,0.243221844946671,88,0.462946973200881,88,0.781777201544575
89,1.63164838657226,89,0.1502141138733,89,0.240926736029643,89,0.458003053156708,89,0.775513216252819
90,1.37829852184089,90,0.149044132049442,90,0.238717486520255,90,0.453151673176922,90,0.769336342534925
91,1.80246837358891,91,0.147834780208639,91,0.236644493743582,91,0.448410738318959,91,0.763259964609675
92,1.48473864804869,92,0.146599069262897,92,0.234666999183161,92,0.443792019192815,92,0.757317177381621
93,1.70728428226657,93,0.145345860567012,93,0.232771370696932,93,0.439261052506188,93,0.751496445311651
94,1.50511831838032,94,0.144085311229491,94,0.230904012869167,94,0.434801697444641,94,0.745734556487594
95,2.12263300055889,95,0.142809103644286,95,0.229058412156274,95,0.430406516717918,95,0.740026361699755
96,1.73379194859813,96,0.141503937821971,96,0.227244269132106,96,0.42610184668148,96,0.734415884055015
97,2.05257512919016,97,0.140184503749303,97,0.225468093491299,97,0.421844881818583,97,0.728940882452877
98,1.73607342697257,98,0.138895796587424,98,0.223709507628489,98,0.417656975678941,98,0.723578694092322
99,2.42086283493349,99,0.137580233051529,99,0.222013860050785,99,0.41355057796219,99,0.718331531894643
100,1.91364331665294,100,0.136182613576467,100,0.22035053900248,100,0.409486503569816,100,0.713193329588312

